Robust Designs via Geometric Programming

An approximate formulation of a robust geometric program (RGP) as a convex program is proposed. Interest in using geometric programs (GPs) to model complex engineering systems has been growing, and this has motivated explicitly modeling the uncertainties fundamental to engineering design optimization. RGPs provide a framework for modeling and solving GPs while representing their uncertainties as belonging to an uncertainty set. The RGP methodologies presented here are based on reformulating the GP and then robustifying it with methods from robust linear programming. These new methodologies, along with previous ones from the literature, are used to robustify two aircraft design problems, and the results of these different methodologies are compared and discussed.

==> simple_wing_results/sim.txt <==
gamma = 0
(0.481, <Quantity(324.555264111, 'newton')>, <Quantity(405.439706517, 'newton')>, 0.07597088813781738, 0.028362035751342773, 16, 20)
(0.481, <Quantity(324.555264111, 'newton')>, <Quantity(405.439706517, 'newton')>, 0.07390093803405762, 0.021914958953857422, 16, 20)
(0.481, <Quantity(324.555264111, 'newton')>, <Quantity(405.439706517, 'newton')>, 0.10961794853210449, 0.044126987457275391, 16, 20)
(0.48, <Quantity(324.95998604, 'newton')>, <Quantity(405.552864263, 'newton')>, 24.43101191520691, 0.034859895706176758, 267, 64)
(0.481, <Quantity(324.580044502, 'newton')>, <Quantity(405.54277741, 'newton')>, 4.06067419052124, 0.036610841751098633, 83, 35)
(0.481, <Quantity(324.623357349, 'newton')>, <Quantity(405.541251558, 'newton')>, 1.3484320640563965, 0.020555019378662109, 35, 24)
(0.481, <Quantity(324.555264111, 'newton')>, <Quantity(405.439706517, 'newton')>, 0.08429718017578125, 0.059926033020019531, 16, 20)
(0.48, <Quantity(324.95998604, 'newton')>, <Quantity(405.552864263, 'newton')>, 24.3684720993042, 0.020099878311157227, 267, 64)
gamma = 0.05
(0.476, <Quantity(326.234865854, 'newton')>, <Quantity(407.154733611, 'newton')>, 0.18825888633728027, 0.024246931076049805, 16, 20)
(0.476, <Quantity(326.234865854, 'newton')>, <Quantity(407.154733611, 'newton')>, 0.1861429214477539, 0.033796072006225586, 16, 20)
(0.476, <Quantity(326.234865854, 'newton')>, <Quantity(407.154733611, 'newton')>, 0.1526041030883789, 0.03209996223449707, 16, 20)
(0.476, <Quantity(326.24085006, 'newton')>, <Quantity(407.272593178, 'newton')>, 23.001626014709473, 0.031523942947387695, 267, 64)
(0.477, <Quantity(325.956646424, 'newton')>, <Quantity(406.872650763, 'newton')>, 4.860758066177368, 0.045594930648803711, 83, 35)
(0.476, <Quantity(326.44574147, 'newton')>, <Quantity(407.115973406, 'newton')>, 1.332993984222412, 0.03213810920715332, 40, 24)
(0.479, <Quantity(325.232339843, 'newton')>, <Quantity(406.871748234, 'newton')>, 0.1391739845275879, 0.033113002777099609, 16, 20)
(0.479, <Quantity(325.229675827, 'newton')>, <Quantity(406.875216984, 'newton')>, 21.848975896835327, 0.032038211822509766, 267, 64)
gamma = 0.1
(0.468, <Quantity(328.298774572, 'newton')>, <Quantity(411.382512911, 'newton')>, 0.13590788841247559, 0.022521018981933594, 16, 20)
(0.468, <Quantity(328.298774572, 'newton')>, <Quantity(411.382512911, 'newton')>, 0.13658380508422852, 0.034178018569946289, 16, 20)
(0.468, <Quantity(328.298774572, 'newton')>, <Quantity(411.382512911, 'newton')>, 0.13523197174072266, 0.031857013702392578, 16, 20)
(0.468, <Quantity(328.304551149, 'newton')>, <Quantity(411.502021598, 'newton')>, 22.600233793258667, 0.029243946075439453, 267, 64)
(0.47, <Quantity(327.921833745, 'newton')>, <Quantity(409.919582571, 'newton')>, 4.670923948287964, 0.047472953796386719, 83, 35)
(0.471, <Quantity(327.914613509, 'newton')>, <Quantity(410.067674628, 'newton')>, 0.8861689567565918, 0.035986900329589844, 40, 24)
(0.471, <Quantity(327.95290262, 'newton')>, <Quantity(410.238445736, 'newton')>, 0.16741418838500977, 0.035979986190795898, 16, 20)
(0.471, <Quantity(327.921879862, 'newton')>, <Quantity(409.907732418, 'newton')>, 23.44669198989868, 0.034646034240722656, 267, 64)
gamma = 0.15
(0.451, <Quantity(332.423125593, 'newton')>, <Quantity(418.222436149, 'newton')>, 0.13788700103759766, 0.044862031936645508, 16, 20)
(0.451, <Quantity(332.423125593, 'newton')>, <Quantity(418.222436149, 'newton')>, 0.11160802841186523, 0.016678094863891602, 16, 20)
(0.451, <Quantity(332.423125593, 'newton')>, <Quantity(418.222436149, 'newton')>, 0.14465594291687012, 0.02526092529296875, 16, 20)
(0.451, <Quantity(332.43449288, 'newton')>, <Quantity(418.325583118, 'newton')>, 23.77002501487732, 0.087028980255126953, 267, 64)
(0.462, <Quantity(329.893871733, 'newton')>, <Quantity(414.748662601, 'newton')>, 4.015799045562744, 0.036190032958984375, 83, 35)
(0.461, <Quantity(330.064707569, 'newton')>, <Quantity(414.747116446, 'newton')>, 1.1170721054077148, 0.035921096801757812, 40, 24)
(0.459, <Quantity(330.763360467, 'newton')>, <Quantity(415.602948397, 'newton')>, 0.660038948059082, 0.17175006866455078, 16, 20)
(0.462, <Quantity(329.897647696, 'newton')>, <Quantity(414.707028494, 'newton')>, 26.347753047943115, 0.038638830184936523, 267, 64)
gamma = 0.2
(0.429, <Quantity(336.525443052, 'newton')>, <Quantity(427.839107583, 'newton')>, 0.1874070167541504, 0.1464989185333252, 16, 20)
(0.429, <Quantity(336.525443052, 'newton')>, <Quantity(427.839107583, 'newton')>, 0.351503849029541, 0.048846960067749023, 16, 20)
(0.429, <Quantity(336.525443052, 'newton')>, <Quantity(427.839107583, 'newton')>, 0.14916682243347168, 0.074545145034790039, 16, 20)
(0.43, <Quantity(336.413318271, 'newton')>, <Quantity(427.962893947, 'newton')>, 24.312162160873413, 0.56154394149780273, 267, 64)
(0.448, <Quantity(332.925376827, 'newton')>, <Quantity(421.456882889, 'newton')>, 4.947553873062134, 0.050384044647216797, 83, 35)
(0.449, <Quantity(332.873309146, 'newton')>, <Quantity(421.262051913, 'newton')>, 1.1674258708953857, 0.024968862533569336, 40, 24)
(0.447, <Quantity(333.368876905, 'newton')>, <Quantity(423.067348285, 'newton')>, 0.5031371116638184, 0.12009000778198242, 16, 20)
(0.449, <Quantity(332.866087461, 'newton')>, <Quantity(421.355052126, 'newton')>, 23.237915992736816, 0.062732934951782227, 267, 64)
gamma = 0.25
(0.41, <Quantity(342.274186856, 'newton')>, <Quantity(440.470998452, 'newton')>, 0.17056012153625488, 0.24289703369140625, 16, 20)
(0.41, <Quantity(342.274186856, 'newton')>, <Quantity(440.470998452, 'newton')>, 0.1418590545654297, 0.035778045654296875, 16, 20)
(0.41, <Quantity(342.274186856, 'newton')>, <Quantity(440.470998452, 'newton')>, 0.16897797584533691, 0.015039920806884766, 16, 20)
(0.412, <Quantity(341.858822402, 'newton')>, <Quantity(440.628276983, 'newton')>, 22.27372694015503, 0.049824953079223633, 267, 64)
(0.429, <Quantity(336.56702623, 'newton')>, <Quantity(430.174080543, 'newton')>, 4.528232097625732, 0.030419111251831055, 83, 35)
(0.428, <Quantity(336.685256346, 'newton')>, <Quantity(429.752938547, 'newton')>, 0.9381358623504639, 0.034691810607910156, 40, 24)
(0.426, <Quantity(337.426923069, 'newton')>, <Quantity(432.776977952, 'newton')>, 0.13145899772644043, 0.029381990432739258, 16, 20)
(0.429, <Quantity(336.580886024, 'newton')>, <Quantity(429.959967901, 'newton')>, 25.393748998641968, 0.035772800445556641, 267, 64)
gamma = 0.3
(0.371, <Quantity(355.01873265, 'newton')>, <Quantity(456.443542661, 'newton')>, 0.1588749885559082, 0.046619892120361328, 16, 20)
(0.371, <Quantity(355.01873265, 'newton')>, <Quantity(456.443542661, 'newton')>, 0.7771041393280029, 0.019422054290771484, 16, 20)
(0.371, <Quantity(355.01873265, 'newton')>, <Quantity(456.443542661, 'newton')>, 0.14929795265197754, 0.042079925537109375, 16, 20)
(0.371, <Quantity(355.190446058, 'newton')>, <Quantity(456.57091328, 'newton')>, 23.700660943984985, 0.058331012725830078, 267, 64)
(0.411, <Quantity(341.167514879, 'newton')>, <Quantity(441.025269075, 'newton')>, 4.516096830368042, 0.10207605361938477, 83, 35)
(0.41, <Quantity(341.597587834, 'newton')>, <Quantity(440.400073714, 'newton')>, 1.0181491374969482, 0.029390096664428711, 40, 24)
(0.409, <Quantity(342.042537119, 'newton')>, <Quantity(444.926765399, 'newton')>, 0.10742902755737305, 0.026959896087646484, 16, 20)
(0.413, <Quantity(340.651096313, 'newton')>, <Quantity(440.742811786, 'newton')>, 23.229161024093628, 0.046407938003540039, 267, 64)
gamma = 0.35
(0.331, <Quantity(366.124742019, 'newton')>, <Quantity(476.188009806, 'newton')>, 0.31115102767944336, 0.04425501823425293, 16, 20)
(0.331, <Quantity(366.124742019, 'newton')>, <Quantity(476.188009806, 'newton')>, 0.5172619819641113, 0.049096107482910156, 16, 20)
(0.331, <Quantity(366.124742019, 'newton')>, <Quantity(476.188009806, 'newton')>, 0.11293292045593262, 0.022768020629882812, 16, 20)
(0.33, <Quantity(365.788187141, 'newton')>, <Quantity(476.371120482, 'newton')>, 23.68210792541504, 0.043240070343017578, 271, 65)
(0.388, <Quantity(348.95525102, 'newton')>, <Quantity(454.178516448, 'newton')>, 4.56563401222229, 0.032118082046508789, 83, 35)
(0.389, <Quantity(348.707153066, 'newton')>, <Quantity(453.396893996, 'newton')>, 0.9088029861450195, 0.033973217010498047, 40, 24)
(0.379, <Quantity(351.624262412, 'newton')>, <Quantity(459.770169183, 'newton')>, 0.20145201683044434, 0.032067060470581055, 16, 20)
(0.387, <Quantity(349.268812694, 'newton')>, <Quantity(453.867292943, 'newton')>, 28.081353902816772, 0.0318450927734375, 267, 64)
gamma = 0.4
(0.282, <Quantity(380.610423546, 'newton')>, <Quantity(500.268218365, 'newton')>, 0.3938729763031006, 0.11667895317077637, 16, 20)
(0.282, <Quantity(380.610423546, 'newton')>, <Quantity(500.268218365, 'newton')>, 0.28232312202453613, 0.031775951385498047, 16, 20)
(0.282, <Quantity(380.610423546, 'newton')>, <Quantity(500.268218365, 'newton')>, 0.6222150325775146, 0.022763967514038086, 16, 20)
(0.282, <Quantity(380.537895946, 'newton')>, <Quantity(500.4441517, 'newton')>, 26.378716945648193, 0.19460391998291016, 271, 65)
(0.349, <Quantity(359.515928807, 'newton')>, <Quantity(469.850782456, 'newton')>, 4.659884929656982, 0.025799036026000977, 83, 35)
(0.348, <Quantity(359.621128168, 'newton')>, <Quantity(468.902503979, 'newton')>, 1.649712085723877, 0.078994989395141602, 42, 24)
(0.343, <Quantity(361.009031814, 'newton')>, <Quantity(477.631473639, 'newton')>, 0.13030600547790527, 0.038252830505371094, 16, 20)
(0.349, <Quantity(359.977184747, 'newton')>, <Quantity(469.581246318, 'newton')>, 22.8728289604187, 0.042326927185058594, 267, 64)
gamma = 0.5
(0.174, <Quantity(409.357461928, 'newton')>, <Quantity(564.596115277, 'newton')>, 0.10766816139221191, 0.025074958801269531, 16, 20)
(0.174, <Quantity(409.357461928, 'newton')>, <Quantity(564.596115277, 'newton')>, 0.18868494033813477, 0.047215938568115234, 16, 20)
(0.174, <Quantity(409.357461928, 'newton')>, <Quantity(564.596115277, 'newton')>, 0.11865592002868652, 0.020815134048461914, 16, 20)
(0.176, <Quantity(410.318309844, 'newton')>, <Quantity(564.920080838, 'newton')>, 22.901185989379883, 0.033340930938720703, 271, 65)
(0.274, <Quantity(380.673869481, 'newton')>, <Quantity(509.864199095, 'newton')>, 5.0097620487213135, 0.051976919174194336, 83, 35)
(0.272, <Quantity(381.065230795, 'newton')>, <Quantity(508.54686206, 'newton')>, 0.8958780765533447, 0.049374103546142578, 40, 24)
(0.257, <Quantity(385.204770329, 'newton')>, <Quantity(524.166130572, 'newton')>, 0.1761009693145752, 0.040423154830932617, 16, 20)
(0.271, <Quantity(380.847847668, 'newton')>, <Quantity(510.056560339, 'newton')>, 24.689967155456543, 0.04062199592590332, 271, 65)
gamma = 0.6
(0.098, <Quantity(443.596285524, 'newton')>, <Quantity(658.486772443, 'newton')>, 0.22963595390319824, 0.030607938766479492, 16, 20)
(0.098, <Quantity(443.596285524, 'newton')>, <Quantity(658.486772443, 'newton')>, 0.17827987670898438, 0.021507024765014648, 16, 20)
(0.098, <Quantity(443.596285524, 'newton')>, <Quantity(658.486772443, 'newton')>, 0.1877000331878662, 0.033415079116821289, 16, 20)
(0.099, <Quantity(444.066747513, 'newton')>, <Quantity(658.791661196, 'newton')>, 24.45948100090027, 0.031144142150878906, 275, 66)
(0.187, <Quantity(403.292023097, 'newton')>, <Quantity(565.105816003, 'newton')>, 5.162907838821411, 0.025712013244628906, 85, 36)
(0.187, <Quantity(403.347166371, 'newton')>, <Quantity(562.210438525, 'newton')>, 0.9519860744476318, 0.030105113983154297, 40, 24)
(0.169, <Quantity(409.017583079, 'newton')>, <Quantity(589.357754153, 'newton')>, 0.20244503021240234, 0.031955957412719727, 16, 20)
(0.187, <Quantity(402.89475062, 'newton')>, <Quantity(565.0978599, 'newton')>, 27.091288089752197, 0.033714056015014648, 271, 65)
gamma = 0.7
(0.031, <Quantity(491.863216701, 'newton')>, <Quantity(798.104980987, 'newton')>, 0.20319700241088867, 0.0540771484375, 16, 20)
(0.031, <Quantity(491.863216701, 'newton')>, <Quantity(798.104980987, 'newton')>, 0.12012887001037598, 0.022634983062744141, 16, 20)
(0.031, <Quantity(491.863216701, 'newton')>, <Quantity(798.104980987, 'newton')>, 0.23479914665222168, 0.021074771881103516, 16, 20)
(0.03, <Quantity(490.46634232, 'newton')>, <Quantity(798.677099084, 'newton')>, 25.178162097930908, 0.032443046569824219, 279, 67)
(0.115, <Quantity(428.794554503, 'newton')>, <Quantity(640.429950822, 'newton')>, 4.428910970687866, 0.03617405891418457, 85, 36)
(0.114, <Quantity(429.197888863, 'newton')>, <Quantity(635.654534097, 'newton')>, 1.3351099491119385, 0.049173831939697266, 41, 25)
(0.098, <Quantity(436.71044853, 'newton')>, <Quantity(681.179844367, 'newton')>, 0.11899805068969727, 0.017720937728881836, 16, 20)
(0.114, <Quantity(429.175025709, 'newton')>, <Quantity(640.104616453, 'newton')>, 27.32572317123413, 0.041940927505493164, 271, 65)
gamma = 0.8
(0.007, <Quantity(556.261475668, 'newton')>, <Quantity(1014.49400364, 'newton')>, 0.17607498168945312, 0.13652515411376953, 16, 20)
(0.007, <Quantity(556.261475668, 'newton')>, <Quantity(1014.49400364, 'newton')>, 0.2880699634552002, 0.04708099365234375, 16, 20)
(0.007, <Quantity(556.261475668, 'newton')>, <Quantity(1014.49400364, 'newton')>, 0.20598602294921875, 0.035673141479492188, 16, 20)
(0.007, <Quantity(555.031527617, 'newton')>, <Quantity(1015.02701502, 'newton')>, 26.051124095916748, 0.062121868133544922, 287, 69)
(0.063, <Quantity(458.001655866, 'newton')>, <Quantity(742.906771334, 'newton')>, 4.656009912490845, 0.032500982284545898, 87, 37)
(0.06, <Quantity(459.159306523, 'newton')>, <Quantity(736.018829265, 'newton')>, 1.2420380115509033, 0.019472837448120117, 42, 26)
(0.038, <Quantity(474.212498473, 'newton')>, <Quantity(813.450795483, 'newton')>, 0.13581013679504395, 0.033868074417114258, 16, 20)
(0.063, <Quantity(458.034667316, 'newton')>, <Quantity(743.05711825, 'newton')>, 24.185415983200073, 0.038678884506225586, 275, 66)
gamma = 0.9
(0.0, <Quantity(658.511860236, 'newton')>, <Quantity(1374.46692469, 'newton')>, 0.5183510780334473, 0.035665035247802734, 16, 20)
(0.0, <Quantity(658.511860236, 'newton')>, <Quantity(1374.46692469, 'newton')>, 0.2770822048187256, 0.066317081451416016, 16, 20)
(0.0, <Quantity(658.511860236, 'newton')>, <Quantity(1374.46692469, 'newton')>, 0.2779679298400879, 0.066449880599975586, 16, 20)
(0.0, <Quantity(658.048194484, 'newton')>, <Quantity(1375.36366055, 'newton')>, 30.424097061157227, 0.028403997421264648, 295, 71)
(0.016, <Quantity(499.041543998, 'newton')>, <Quantity(887.45398211, 'newton')>, 6.6863908767700195, 0.036094188690185547, 89, 38)
(0.016, <Quantity(499.02895913, 'newton')>, <Quantity(876.967098821, 'newton')>, 1.595170021057129, 0.025142908096313477, 43, 27)
(0.009, <Quantity(520.775432356, 'newton')>, <Quantity(1011.99228662, 'newton')>, 0.2563951015472412, 0.049319028854370117, 16, 20)
(0.016, <Quantity(499.157685096, 'newton')>, <Quantity(888.714588202, 'newton')>, 26.19643783569336, 0.042443990707397461, 279, 67)
gamma = 1
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.14187192916870117, 0.06981205940246582, 16, 20)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.10858798027038574, 0.035816192626953125, 16, 20)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.23961210250854492, 0.031553030014038086, 16, 20)
(0.0, <Quantity(845.584681516, 'newton')>, <Quantity(2051.11679716, 'newton')>, 30.53966188430786, 0.033329963684082031, 311, 75)
(0.004, <Quantity(549.028820305, 'newton')>, <Quantity(1100.49521041, 'newton')>, 7.967684984207153, 0.015885114669799805, 91, 39)
(0.004, <Quantity(549.190881873, 'newton')>, <Quantity(1086.68444578, 'newton')>, 3.5306379795074463, 0.0680389404296875, 47, 29)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.17456793785095215, 0.027487993240356445, 16, 20)
(0.004, <Quantity(549.227131855, 'newton')>, <Quantity(1103.80041204, 'newton')>, 28.413183212280273, 0.024676084518432617, 287, 69)
gamma = 1.05
(0.0, <Quantity(1009.87768948, 'newton')>, <Quantity(2649.65531185, 'newton')>, 0.21709585189819336, 0.03012394905090332, 16, 20)
(0.0, <Quantity(1009.87768948, 'newton')>, <Quantity(2649.65531185, 'newton')>, 0.2018139362335205, 0.022476911544799805, 16, 20)
(0.0, <Quantity(1009.87768948, 'newton')>, <Quantity(2649.65531185, 'newton')>, 0.1238861083984375, 0.032661199569702148, 16, 20)
(0.0, <Quantity(1009.94328222, 'newton')>, <Quantity(2650.46677356, 'newton')>, 32.512681007385254, 0.049654960632324219, 327, 79)
(0.002, <Quantity(584.227463663, 'newton')>, <Quantity(1250.89928104, 'newton')>, 7.705036878585815, 0.025291919708251953, 93, 40)
(0.002, <Quantity(584.168061519, 'newton')>, <Quantity(1234.91993188, 'newton')>, 4.298647880554199, 0.089386940002441406, 49, 31)
(0.001, <Quantity(638.853952795, 'newton')>, <Quantity(1570.65112243, 'newton')>, 0.1553499698638916, 0.048533916473388672, 16, 20)
(0.002, <Quantity(584.352936208, 'newton')>, <Quantity(1256.66256828, 'newton')>, 29.531736135482788, 0.055611133575439453, 291, 70)

number of linear sections = 12
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.2489488124847412, 0.037918806076049805, 16, 12)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.10776305198669434, 0.027483940124511719, 16, 12)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.11161088943481445, 0.028569936752319336, 16, 12)
(0.0, <Quantity(867.7502991, 'newton')>, <Quantity(2081.07713131, 'newton')>, 0.30229616165161133, 0.034773111343383789, 59, 12)
(0.004, <Quantity(550.658609542, 'newton')>, <Quantity(1106.82665261, 'newton')>, 1.0493779182434082, 0.14249300956726074, 37, 12)
(0.004, <Quantity(550.414232349, 'newton')>, <Quantity(1092.21053931, 'newton')>, 0.3290560245513916, 0.10552597045898438, 30, 12)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.11675906181335449, 0.055922985076904297, 16, 12)
(0.004, <Quantity(553.159836382, 'newton')>, <Quantity(1131.40456326, 'newton')>, 0.23249602317810059, 0.031279087066650391, 59, 12)
number of linear sections = 14
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1285409927368164, 0.034587860107421875, 16, 14)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.24910712242126465, 0.047690868377685547, 16, 14)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.37179088592529297, 0.015486955642700195, 16, 14)
(0.0, <Quantity(853.546612276, 'newton')>, <Quantity(2071.17530249, 'newton')>, 0.17725205421447754, 0.041805028915405273, 67, 14)
(0.004, <Quantity(550.042944958, 'newton')>, <Quantity(1105.05875351, 'newton')>, 0.8851292133331299, 0.10912990570068359, 41, 14)
(0.004, <Quantity(549.874079433, 'newton')>, <Quantity(1090.46259743, 'newton')>, 0.5422701835632324, 0.092872142791748047, 32, 14)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.18852591514587402, 0.23131799697875977, 16, 14)
(0.004, <Quantity(551.164988754, 'newton')>, <Quantity(1118.36496935, 'newton')>, 0.23123502731323242, 0.032701969146728516, 67, 14)
number of linear sections = 15
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.2062530517578125, 0.048694849014282227, 16, 15)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.27138495445251465, 0.040045976638793945, 16, 15)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.17966008186340332, 0.031972885131835938, 16, 15)
(0.0, <Quantity(834.837963531, 'newton')>, <Quantity(2075.97403813, 'newton')>, 0.4201931953430176, 0.022059917449951172, 71, 15)
(0.004, <Quantity(549.498368995, 'newton')>, <Quantity(1107.14483811, 'newton')>, 0.7992348670959473, 0.035702943801879883, 43, 15)
(0.004, <Quantity(549.498397551, 'newton')>, <Quantity(1088.13529344, 'newton')>, 0.5075650215148926, 0.16352105140686035, 33, 15)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.16521501541137695, 0.030683994293212891, 16, 15)
(0.004, <Quantity(550.844511901, 'newton')>, <Quantity(1117.9378812, 'newton')>, 0.19584918022155762, 0.026579141616821289, 71, 15)
number of linear sections = 16
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1495070457458496, 0.023751020431518555, 16, 16)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.22373199462890625, 0.03564906120300293, 16, 16)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.11458396911621094, 0.025832176208496094, 16, 16)
(0.0, <Quantity(842.747590944, 'newton')>, <Quantity(2077.79231109, 'newton')>, 0.16487717628479004, 0.020333051681518555, 75, 16)
(0.004, <Quantity(549.660730656, 'newton')>, <Quantity(1103.79332277, 'newton')>, 0.681920051574707, 0.043024063110351562, 45, 16)
(0.004, <Quantity(549.544198811, 'newton')>, <Quantity(1089.2014135, 'newton')>, 0.47032594680786133, 0.086390018463134766, 34, 16)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.1397569179534912, 0.024754047393798828, 16, 16)
(0.004, <Quantity(549.947269755, 'newton')>, <Quantity(1113.49373786, 'newton')>, 0.20586800575256348, 0.017911911010742188, 75, 16)
number of linear sections = 17
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1918017864227295, 0.038205146789550781, 16, 17)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1971759796142578, 0.034301042556762695, 16, 17)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.24892497062683105, 0.15465998649597168, 16, 17)
(0.0, <Quantity(837.543642836, 'newton')>, <Quantity(2074.26346034, 'newton')>, 0.18427205085754395, 0.028624057769775391, 79, 17)
(0.004, <Quantity(549.495531486, 'newton')>, <Quantity(1105.30584779, 'newton')>, 0.7013590335845947, 0.027714014053344727, 47, 17)
(0.004, <Quantity(549.495531878, 'newton')>, <Quantity(1087.62595423, 'newton')>, 0.5980679988861084, 0.051955938339233398, 35, 17)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.2109520435333252, 0.035300016403198242, 16, 17)
(0.004, <Quantity(550.76267787, 'newton')>, <Quantity(1115.92001276, 'newton')>, 0.6884191036224365, 0.038983821868896484, 79, 17)
number of linear sections = 18
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1567530632019043, 0.038318872451782227, 16, 18)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.14807701110839844, 0.036195039749145508, 16, 18)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.113372802734375, 0.02485203742980957, 16, 18)
(0.0, <Quantity(866.373792082, 'newton')>, <Quantity(2070.67122738, 'newton')>, 0.5216159820556641, 0.019552946090698242, 83, 18)
(0.004, <Quantity(549.405355386, 'newton')>, <Quantity(1102.84515875, 'newton')>, 1.2271809577941895, 0.034837961196899414, 49, 18)
(0.004, <Quantity(549.327260752, 'newton')>, <Quantity(1088.24901526, 'newton')>, 0.7142090797424316, 0.10930585861206055, 36, 18)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.14125394821166992, 0.028481006622314453, 16, 18)
(0.004, <Quantity(549.317530234, 'newton')>, <Quantity(1108.37357439, 'newton')>, 0.3155369758605957, 0.047179937362670898, 83, 18)
number of linear sections = 20
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.24208307266235352, 0.052931070327758789, 16, 20)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.2877979278564453, 0.032809019088745117, 16, 20)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.8034689426422119, 0.25520110130310059, 16, 20)
(0.0, <Quantity(856.258460217, 'newton')>, <Quantity(2061.96423754, 'newton')>, 0.21747612953186035, 0.048562049865722656, 91, 20)
(0.004, <Quantity(549.225221496, 'newton')>, <Quantity(1102.10930437, 'newton')>, 0.6826097965240479, 0.029434919357299805, 53, 20)
(0.004, <Quantity(549.184343019, 'newton')>, <Quantity(1087.5100917, 'newton')>, 0.6538898944854736, 0.088532924652099609, 38, 20)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.1255168914794922, 0.033246994018554688, 16, 20)
(0.004, <Quantity(549.506772704, 'newton')>, <Quantity(1108.1766038, 'newton')>, 0.28778791427612305, 0.022757053375244141, 91, 20)
number of linear sections = 22
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1643838882446289, 0.041213035583496094, 16, 22)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.10901308059692383, 0.026106119155883789, 16, 22)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.15218210220336914, 0.023141145706176758, 16, 22)
(0.0, <Quantity(846.673299867, 'newton')>, <Quantity(2064.70841811, 'newton')>, 0.2516210079193115, 0.035133123397827148, 99, 22)
(0.004, <Quantity(549.121926359, 'newton')>, <Quantity(1101.52985093, 'newton')>, 0.6722168922424316, 0.051649093627929688, 57, 22)
(0.004, <Quantity(549.12191868, 'newton')>, <Quantity(1087.0005171, 'newton')>, 0.4559190273284912, 0.097652912139892578, 40, 22)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.2994120121002197, 0.10852217674255371, 16, 22)
(0.004, <Quantity(550.044517148, 'newton')>, <Quantity(1108.60827897, 'newton')>, 0.46510910987854004, 0.094912052154541016, 99, 22)
number of linear sections = 24
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.18192100524902344, 0.035528182983398438, 16, 24)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.09825491905212402, 0.028021812438964844, 16, 24)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1618340015411377, 0.039840936660766602, 16, 24)
(0.0, <Quantity(839.888644931, 'newton')>, <Quantity(2066.72015463, 'newton')>, 0.2918369770050049, 0.033895969390869141, 107, 24)
(0.004, <Quantity(549.102006845, 'newton')>, <Quantity(1101.12327784, 'newton')>, 0.7859241962432861, 0.022857904434204102, 61, 24)
(0.004, <Quantity(549.102014701, 'newton')>, <Quantity(1086.66715417, 'newton')>, 0.6561279296875, 0.10306787490844727, 42, 24)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.20165395736694336, 0.082937002182006836, 16, 24)
(0.004, <Quantity(550.744556677, 'newton')>, <Quantity(1108.30502462, 'newton')>, 0.2812662124633789, 0.29897904396057129, 107, 24)
number of linear sections = 26
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.2913680076599121, 0.051982879638671875, 16, 26)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.11730098724365234, 0.032066106796264648, 16, 26)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.22368693351745605, 0.046615839004516602, 16, 26)
(0.0, <Quantity(858.053334723, 'newton')>, <Quantity(2061.81698069, 'newton')>, 0.2520568370819092, 0.028063774108886719, 115, 26)
(0.004, <Quantity(549.107665735, 'newton')>, <Quantity(1100.84584802, 'newton')>, 0.8325841426849365, 0.031438112258911133, 65, 26)
(0.004, <Quantity(549.107666668, 'newton')>, <Quantity(1086.44953989, 'newton')>, 0.6276199817657471, 0.087274789810180664, 44, 26)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.16939520835876465, 0.16544604301452637, 16, 26)
(0.004, <Quantity(549.657408346, 'newton')>, <Quantity(1109.36044423, 'newton')>, 0.5359399318695068, 0.031210184097290039, 115, 26)
number of linear sections = 28
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.14581894874572754, 0.036712169647216797, 16, 28)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.47747802734375, 0.086822986602783203, 16, 28)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.13959908485412598, 0.032798051834106445, 16, 28)
(0.0, <Quantity(849.754456184, 'newton')>, <Quantity(2060.29036855, 'newton')>, 0.2699599266052246, 0.04893803596496582, 123, 28)
(0.004, <Quantity(549.12882749, 'newton')>, <Quantity(1100.65630825, 'newton')>, 1.0746021270751953, 0.038004875183105469, 69, 28)
(0.004, <Quantity(549.128837413, 'newton')>, <Quantity(1086.30923409, 'newton')>, 0.4284250736236572, 0.10362720489501953, 46, 28)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.14259982109069824, 0.024720191955566406, 16, 28)
(0.004, <Quantity(549.636104606, 'newton')>, <Quantity(1108.40547914, 'newton')>, 0.49759912490844727, 0.086698055267333984, 123, 28)
number of linear sections = 30
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.5932722091674805, 0.020636081695556641, 16, 30)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.19707512855529785, 0.046882867813110352, 16, 30)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.13835692405700684, 0.02457880973815918, 16, 30)
(0.0, <Quantity(843.406200841, 'newton')>, <Quantity(2059.30480246, 'newton')>, 0.3384671211242676, 0.035932064056396484, 131, 30)
(0.004, <Quantity(549.159315789, 'newton')>, <Quantity(1100.5279298, 'newton')>, 1.0738720893859863, 0.027615070343017578, 73, 30)
(0.004, <Quantity(549.159316377, 'newton')>, <Quantity(1086.22269675, 'newton')>, 0.7020208835601807, 0.13597393035888672, 48, 30)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.14059805870056152, 0.024244070053100586, 16, 30)
(0.004, <Quantity(549.603467183, 'newton')>, <Quantity(1108.10723831, 'newton')>, 0.32085299491882324, 0.032726049423217773, 131, 30)
number of linear sections = 32
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.13579201698303223, 0.06713104248046875, 16, 32)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.14473199844360352, 0.042444944381713867, 16, 32)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.43401098251342773, 0.11212301254272461, 16, 32)
(0.0, <Quantity(838.4720194, 'newton')>, <Quantity(2059.8419064, 'newton')>, 0.42288899421691895, 0.0362548828125, 139, 32)
(0.004, <Quantity(549.195247619, 'newton')>, <Quantity(1100.44289116, 'newton')>, 0.7794721126556396, 0.04730677604675293, 77, 32)
(0.004, <Quantity(549.195252629, 'newton')>, <Quantity(1086.17298852, 'newton')>, 0.44751501083374023, 0.078077077865600586, 50, 32)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.2368779182434082, 0.033812046051025391, 16, 32)
(0.004, <Quantity(549.563699068, 'newton')>, <Quantity(1107.61309152, 'newton')>, 0.5865089893341064, 0.033034086227416992, 139, 32)
number of linear sections = 36
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.3523108959197998, 0.13976097106933594, 16, 36)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.185377836227417, 0.062623023986816406, 16, 36)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.49497103691101074, 0.02866816520690918, 16, 36)
(0.0, <Quantity(846.225384917, 'newton')>, <Quantity(2055.42293802, 'newton')>, 0.3235311508178711, 0.028923988342285156, 155, 36)
(0.004, <Quantity(549.274382115, 'newton')>, <Quantity(1100.35777244, 'newton')>, 1.1475348472595215, 0.043592929840087891, 85, 36)
(0.004, <Quantity(549.274250484, 'newton')>, <Quantity(1086.14266274, 'newton')>, 0.5174388885498047, 0.068456172943115234, 54, 36)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.14786815643310547, 0.044367074966430664, 16, 36)
(0.004, <Quantity(549.037979563, 'newton')>, <Quantity(1105.60830348, 'newton')>, 0.37305498123168945, 0.042990922927856445, 155, 36)
number of linear sections = 44
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1540088653564453, 0.024869918823242188, 16, 44)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1267261505126953, 0.025909900665283203, 16, 44)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.17923521995544434, 0.053780078887939453, 16, 44)
(0.0, <Quantity(844.009807434, 'newton')>, <Quantity(2053.20338319, 'newton')>, 0.8818299770355225, 0.075199127197265625, 187, 44)
(0.004, <Quantity(549.235479978, 'newton')>, <Quantity(1100.32647775, 'newton')>, 1.582124948501587, 0.10347294807434082, 101, 44)
(0.004, <Quantity(549.070398994, 'newton')>, <Quantity(1086.06638557, 'newton')>, 0.9281370639801025, 0.11404800415039062, 62, 44)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.21977710723876953, 0.031146049499511719, 16, 44)
(0.004, <Quantity(549.535264761, 'newton')>, <Quantity(1104.83878943, 'newton')>, 0.4496889114379883, 0.028877019882202148, 187, 44)
number of linear sections = 52
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.1765880584716797, 0.031767129898071289, 16, 52)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.28992509841918945, 0.11888289451599121, 16, 52)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.18512511253356934, 0.049244165420532227, 16, 52)
(0.0, <Quantity(842.489425515, 'newton')>, <Quantity(2050.81644082, 'newton')>, 0.8875739574432373, 0.045679807662963867, 219, 52)
(0.004, <Quantity(549.00667245, 'newton')>, <Quantity(1100.15017334, 'newton')>, 1.2175519466400146, 0.020637989044189453, 117, 52)
(0.004, <Quantity(549.002341694, 'newton')>, <Quantity(1085.83627471, 'newton')>, 0.8441479206085205, 0.15551185607910156, 70, 52)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.3164830207824707, 0.023483991622924805, 16, 52)
(0.004, <Quantity(549.098514586, 'newton')>, <Quantity(1104.19412656, 'newton')>, 0.8175208568572998, 0.061167001724243164, 219, 52)
number of linear sections = 60
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.15793108940124512, 0.049735069274902344, 16, 60)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.40248799324035645, 0.059848785400390625, 16, 60)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.18549895286560059, 0.048326969146728516, 16, 60)
(0.0, <Quantity(844.572503988, 'newton')>, <Quantity(2050.93692607, 'newton')>, 1.232795000076294, 0.035417079925537109, 251, 60)
(0.004, <Quantity(549.082359294, 'newton')>, <Quantity(1100.01228791, 'newton')>, 1.7914459705352783, 0.015943050384521484, 133, 60)
(0.004, <Quantity(549.082365713, 'newton')>, <Quantity(1085.7681179, 'newton')>, 0.9914908409118652, 0.078097820281982422, 78, 60)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.3224160671234131, 0.041351079940795898, 16, 60)
(0.004, <Quantity(549.305557291, 'newton')>, <Quantity(1103.77156636, 'newton')>, 0.5785231590270996, 0.077428102493286133, 251, 60)
number of linear sections = 70
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.12402915954589844, 0.071589946746826172, 16, 70)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.23443102836608887, 0.027463197708129883, 16, 70)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.4992179870605469, 0.1150059700012207, 16, 70)
(0.0, <Quantity(846.749908917, 'newton')>, <Quantity(2050.35944211, 'newton')>, 0.6008460521697998, 0.032940864562988281, 291, 70)
(0.004, <Quantity(549.198997446, 'newton')>, <Quantity(1099.99672416, 'newton')>, 1.6833269596099854, 0.02877497673034668, 153, 70)
(0.004, <Quantity(549.071861377, 'newton')>, <Quantity(1085.79179905, 'newton')>, 1.3291490077972412, 0.17340397834777832, 88, 70)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.16343903541564941, 0.02429509162902832, 16, 70)
(0.004, <Quantity(548.985294518, 'newton')>, <Quantity(1103.74454064, 'newton')>, 0.8985280990600586, 0.03670811653137207, 291, 70)
number of linear sections = 80
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.4646000862121582, 0.021626949310302734, 16, 80)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.22054696083068848, 0.045804023742675781, 16, 80)
(0.0, <Quantity(845.557668043, 'newton')>, <Quantity(2049.88297996, 'newton')>, 0.18297505378723145, 0.033021211624145508, 16, 80)
(0.0, <Quantity(848.716865847, 'newton')>, <Quantity(2050.93900515, 'newton')>, 1.0075840950012207, 0.025052070617675781, 331, 80)
(0.004, <Quantity(549.058954286, 'newton')>, <Quantity(1099.98630516, 'newton')>, 1.7765510082244873, 0.031686067581176758, 173, 80)
(0.004, <Quantity(548.996834967, 'newton')>, <Quantity(1085.70685033, 'newton')>, 0.9803571701049805, 0.29207706451416016, 98, 80)
(0.002, <Quantity(588.802528444, 'newton')>, <Quantity(1330.7843624, 'newton')>, 0.4361410140991211, 0.11122393608093262, 16, 80)
(0.004, <Quantity(549.297772799, 'newton')>, <Quantity(1103.57507145, 'newton')>, 0.8254811763763428, 0.17819094657897949, 331, 80)


==> solar_results/sim.txt <==
gamma = 0
(0.67, <Quantity(47.8239623703, 'force_pound')>, <Quantity(48.0070334184, 'force_pound')>, 17.739622831344604, 1.2195611000061035, 3276, 20)
(0.6766666666666666, <Quantity(47.8145920159, 'force_pound')>, <Quantity(48.0017464548, 'force_pound')>, 6.312328815460205, 1.0589599609375, 2849, 20)
(0.6766666666666666, <Quantity(47.8145988177, 'force_pound')>, <Quantity(48.0018589598, 'force_pound')>, 6.031831979751587, 1.6506121158599854, 2896, 20)
(0.0033333333333333335, <Quantity(49.7286801087, 'force_pound')>, <Quantity(50.1067634621, 'force_pound')>, 827.4398150444031, 3.4433808326721191, 56379, 30)
(0.6766666666666666, <Quantity(47.920891005, 'force_pound')>, <Quantity(48.1129506426, 'force_pound')>, 121.25200891494751, 1.3533680438995361, 4824, 30)
(0.68, <Quantity(47.9176774954, 'force_pound')>, <Quantity(48.1115495513, 'force_pound')>, 86.24708199501038, 1.2142541408538818, 4069, 30)
(0.6766666666666666, <Quantity(47.8145988183, 'force_pound')>, <Quantity(48.001858964, 'force_pound')>, 5.476163148880005, 1.1281678676605225, 2896, 20)
(0.0033333333333333335, <Quantity(49.7286802694, 'force_pound')>, <Quantity(50.1067410269, 'force_pound')>, 819.2366778850555, 3.2885799407958984, 56379, 30)
gamma = 0.05
(0.67, <Quantity(47.8691375718, 'force_pound')>, <Quantity(48.0576229722, 'force_pound')>, 16.308493852615356, 0.93679094314575195, 3276, 20)
(0.6733333333333333, <Quantity(47.8619329899, 'force_pound')>, <Quantity(48.0535655619, 'force_pound')>, 18.078327894210815, 4.3550801277160645, 2899, 20)
(0.68, <Quantity(47.8596111768, 'force_pound')>, <Quantity(48.0523207486, 'force_pound')>, 6.36642599105835, 0.56104588508605957, 2896, 20)
(0.0, <Quantity(49.7788188026, 'force_pound')>, <Quantity(50.1596990684, 'force_pound')>, 707.0147318840027, 3.2467031478881836, 56379, 30)
(0.66, <Quantity(47.9679412775, 'force_pound')>, <Quantity(48.1591547723, 'force_pound')>, 95.80620813369751, 0.83153700828552246, 4824, 30)
(0.66, <Quantity(47.9678467731, 'force_pound')>, <Quantity(48.1588848289, 'force_pound')>, 177.28162789344788, 4.8822839260101318, 4145, 30)
(0.68, <Quantity(47.8559684151, 'force_pound')>, <Quantity(48.048633713, 'force_pound')>, 8.113224029541016, 0.76831197738647461, 2896, 20)
(0.0, <Quantity(49.7742294841, 'force_pound')>, <Quantity(50.1550085647, 'force_pound')>, 706.3437271118164, 2.8688478469848633, 56379, 30)
gamma = 0.1
(0.6233333333333333, <Quantity(48.0233118124, 'force_pound')>, <Quantity(48.2101010756, 'force_pound')>, 17.027409076690674, 0.62012887001037598, 3276, 20)
(0.6433333333333333, <Quantity(48.0175470393, 'force_pound')>, <Quantity(48.2092467883, 'force_pound')>, 17.95881986618042, 3.7827529907226562, 2899, 20)
(0.6466666666666666, <Quantity(48.0152453311, 'force_pound')>, <Quantity(48.2048797102, 'force_pound')>, 7.668933868408203, 0.63590693473815918, 2896, 20)
(0.0, <Quantity(49.9270075762, 'force_pound')>, <Quantity(50.3188187859, 'force_pound')>, 703.2048439979553, 2.7663609981536865, 56379, 30)
(0.6166666666666667, <Quantity(48.1088337523, 'force_pound')>, <Quantity(48.2983326254, 'force_pound')>, 103.12758302688599, 0.84373092651367188, 4824, 30)
(0.6266666666666667, <Quantity(48.1093084426, 'force_pound')>, <Quantity(48.3013582453, 'force_pound')>, 236.2596399784088, 7.3378970623016357, 4145, 30)
(0.6633333333333333, <Quantity(47.9908045492, 'force_pound')>, <Quantity(48.1900002357, 'force_pound')>, 9.73005199432373, 1.1637351512908936, 2896, 20)
(0.0, <Quantity(49.9085531177, 'force_pound')>, <Quantity(50.3001393558, 'force_pound')>, 866.4232339859009, 4.22188401222229, 56379, 30)
gamma = 0.15
(0.5133333333333333, <Quantity(48.2940060588, 'force_pound')>, <Quantity(48.4666243537, 'force_pound')>, 21.58673095703125, 1.0744972229003906, 3276, 20)
(0.5033333333333333, <Quantity(48.3020175722, 'force_pound')>, <Quantity(48.4714656518, 'force_pound')>, 26.374222993850708, 6.9689109325408936, 2899, 20)
(0.5233333333333333, <Quantity(48.2882866786, 'force_pound')>, <Quantity(48.4613430785, 'force_pound')>, 9.442492008209229, 1.5415058135986328, 2896, 20)
(0.0, <Quantity(50.1756862872, 'force_pound')>, <Quantity(50.5857400031, 'force_pound')>, 847.3119430541992, 3.7835299968719482, 56379, 30)
(0.5066666666666667, <Quantity(48.3584567057, 'force_pound')>, <Quantity(48.5321986157, 'force_pound')>, 97.23201417922974, 0.92522287368774414, 4824, 30)
(0.5, <Quantity(48.3684363824, 'force_pound')>, <Quantity(48.5408982723, 'force_pound')>, 182.07020378112793, 4.7211058139801025, 4145, 30)
(0.49333333333333335, <Quantity(48.2628176196, 'force_pound')>, <Quantity(48.4274204159, 'force_pound')>, 6.512217044830322, 0.51125097274780273, 2896, 20)
(0.0, <Quantity(50.1338798761, 'force_pound')>, <Quantity(50.5433849364, 'force_pound')>, 725.4576170444489, 2.8913919925689697, 56379, 30)
gamma = 0.2
(0.31, <Quantity(48.6872826567, 'force_pound')>, <Quantity(48.8308725896, 'force_pound')>, 14.233817100524902, 0.65062808990478516, 3276, 20)
(0.2966666666666667, <Quantity(48.7024259226, 'force_pound')>, <Quantity(48.8432918355, 'force_pound')>, 18.626100063323975, 4.2377068996429443, 2899, 20)
(0.31333333333333335, <Quantity(48.6805251601, 'force_pound')>, <Quantity(48.8255083416, 'force_pound')>, 6.386904001235962, 0.6360628604888916, 2896, 20)
(0.0, <Quantity(50.5268103377, 'force_pound')>, <Quantity(50.9616800206, 'force_pound')>, 716.9574229717255, 2.9435598850250244, 56379, 30)
(0.33666666666666667, <Quantity(48.7107365387, 'force_pound')>, <Quantity(48.8636716782, 'force_pound')>, 96.06818389892578, 0.83175015449523926, 4824, 30)
(0.32, <Quantity(48.732077632, 'force_pound')>, <Quantity(48.8804149192, 'force_pound')>, 177.5230450630188, 4.6609530448913574, 4145, 30)
(0.33, <Quantity(48.6142218273, 'force_pound')>, <Quantity(48.7640711699, 'force_pound')>, 7.114331960678101, 0.65624499320983887, 2896, 20)
(0.0, <Quantity(50.4517521415, 'force_pound')>, <Quantity(50.8860396152, 'force_pound')>, 705.4241781234741, 2.7086260318756104, 56379, 30)
gamma = 0.25
(0.16666666666666666, <Quantity(49.1652366496, 'force_pound')>, <Quantity(49.308121402, 'force_pound')>, 17.101469039916992, 0.64996910095214844, 3276, 20)
(0.16, <Quantity(49.1894452436, 'force_pound')>, <Quantity(49.3305856404, 'force_pound')>, 18.91754913330078, 4.5478711128234863, 2899, 20)
(0.17, <Quantity(49.1587096952, 'force_pound')>, <Quantity(49.3027244199, 'force_pound')>, 5.953060150146484, 0.5017549991607666, 2896, 20)
(0.0, <Quantity(50.9835937659, 'force_pound')>, <Quantity(51.4502474791, 'force_pound')>, 700.5268039703369, 2.7083148956298828, 56379, 30)
(0.13, <Quantity(49.1649685904, 'force_pound')>, <Quantity(49.2969705719, 'force_pound')>, 98.30346417427063, 0.83201885223388672, 4824, 30)
(0.12666666666666668, <Quantity(49.1932150434, 'force_pound')>, <Quantity(49.3241532395, 'force_pound')>, 175.92460107803345, 4.6902279853820801, 4145, 30)
(0.19, <Quantity(49.0574680999, 'force_pound')>, <Quantity(49.2043880275, 'force_pound')>, 7.0634191036224365, 0.61686801910400391, 2896, 20)
(0.0, <Quantity(50.8646066359, 'force_pound')>, <Quantity(51.3302763585, 'force_pound')>, 704.5917060375214, 2.6512129306793213, 56379, 30)
gamma = 0.29
(0.06666666666666667, <Quantity(49.6295654284, 'force_pound')>, <Quantity(49.7761829697, 'force_pound')>, 17.58712887763977, 0.66363406181335449, 3276, 20)
(0.043333333333333335, <Quantity(49.6671037685, 'force_pound')>, <Quantity(49.8079974608, 'force_pound')>, 18.50272512435913, 3.6651902198791504, 2899, 20)
(0.07, <Quantity(49.6234000371, 'force_pound')>, <Quantity(49.7706797038, 'force_pound')>, 6.597628116607666, 0.54136490821838379, 2896, 20)
(0.0, <Quantity(51.42789247, 'force_pound')>, <Quantity(51.9241190297, 'force_pound')>, 750.7683210372925, 2.5852429866790771, 56379, 30)
(0.04666666666666667, <Quantity(49.5801343533, 'force_pound')>, <Quantity(49.7206628577, 'force_pound')>, 84.26399898529053, 0.60797500610351562, 4824, 30)
(0.043333333333333335, <Quantity(49.619581577, 'force_pound')>, <Quantity(49.7577964908, 'force_pound')>, 147.62246799468994, 4.1701290607452393, 4145, 30)
(0.07666666666666666, <Quantity(49.486812015, 'force_pound')>, <Quantity(49.6352292936, 'force_pound')>, 5.626121997833252, 0.56196689605712891, 2896, 20)
(0.0, <Quantity(51.2656858747, 'force_pound')>, <Quantity(51.7610030548, 'force_pound')>, 638.1679439544678, 2.0513298511505127, 56379, 30)
gamma = 0.33
(0.01, <Quantity(50.1596025824, 'force_pound')>, <Quantity(50.325862069, 'force_pound')>, 11.272577047348022, 0.49523091316223145, 3276, 20)
(0.0, <Quantity(50.2041364899, 'force_pound')>, <Quantity(50.3683336115, 'force_pound')>, 17.187155961990356, 3.5196430683135986, 2899, 20)
(0.0033333333333333335, <Quantity(50.1553516893, 'force_pound')>, <Quantity(50.3202635957, 'force_pound')>, 6.079241037368774, 0.57368683815002441, 2896, 20)
(0.0, <Quantity(51.9449462865, 'force_pound')>, <Quantity(52.4741676765, 'force_pound')>, 638.7960479259491, 1.9803190231323242, 56379, 30)
(0.0033333333333333335, <Quantity(50.0539725416, 'force_pound')>, <Quantity(50.2168245667, 'force_pound')>, 84.83232617378235, 0.61806511878967285, 4824, 30)
(0.0033333333333333335, <Quantity(50.1034076991, 'force_pound')>, <Quantity(50.2657168803, 'force_pound')>, 146.6417999267578, 3.5142829418182373, 4145, 30)
(0.0, <Quantity(49.9779500692, 'force_pound')>, <Quantity(50.1400466668, 'force_pound')>, 5.753206968307495, 0.47383022308349609, 2896, 20)
(0.0, <Quantity(51.7320222201, 'force_pound')>, <Quantity(52.2608303426, 'force_pound')>, 650.546443939209, 2.6163458824157715, 56379, 30)
gamma = 0.39
(0.0, <Quantity(51.0855313158, 'force_pound')>, <Quantity(51.3163039738, 'force_pound')>, 11.892765998840332, 0.62304115295410156, 3276, 20)
(0.0, <Quantity(51.1459051998, 'force_pound')>, <Quantity(51.3770602059, 'force_pound')>, 14.707113981246948, 3.1016669273376465, 2899, 20)
(0.0, <Quantity(51.0796613688, 'force_pound')>, <Quantity(51.3104928779, 'force_pound')>, 6.212779998779297, 0.57810115814208984, 2896, 20)
(0.0, <Quantity(52.8632294399, 'force_pound')>, <Quantity(53.4470113623, 'force_pound')>, 639.609875202179, 1.9938480854034424, 56379, 30)
(0.0, <Quantity(50.8810853824, 'force_pound')>, <Quantity(51.1064621438, 'force_pound')>, 84.21136784553528, 0.60479092597961426, 4824, 30)
(0.0, <Quantity(50.9509366509, 'force_pound')>, <Quantity(51.1763140917, 'force_pound')>, 145.88708400726318, 3.5085818767547607, 4145, 30)
(0.0033333333333333335, <Quantity(50.8180266486, 'force_pound')>, <Quantity(51.0463939425, 'force_pound')>, 5.8704469203948975, 0.48901700973510742, 2896, 20)
(0.0, <Quantity(52.5582713497, 'force_pound')>, <Quantity(53.1434502389, 'force_pound')>, 649.6656069755554, 2.0891821384429932, 56379, 30)
gamma = 0.45
(0.0, <Quantity(52.2160137761, 'force_pound')>, <Quantity(52.5281725067, 'force_pound')>, 11.2932710647583, 0.48714685440063477, 3276, 20)
(0.0, <Quantity(52.2971427753, 'force_pound')>, <Quantity(52.6098225263, 'force_pound')>, 15.437042951583862, 2.9843239784240723, 2899, 20)
(0.0, <Quantity(52.2098900517, 'force_pound')>, <Quantity(52.5220114905, 'force_pound')>, 6.234347105026245, 0.59074997901916504, 2896, 20)
(0.0, <Quantity(53.9747126513, 'force_pound')>, <Quantity(54.621185607, 'force_pound')>, 636.5051960945129, 2.1624798774719238, 56379, 30)
(0.0, <Quantity(51.8890799118, 'force_pound')>, <Quantity(52.1927571053, 'force_pound')>, 86.85816597938538, 0.74604320526123047, 4824, 30)
(0.0, <Quantity(51.9843834662, 'force_pound')>, <Quantity(52.2886459025, 'force_pound')>, 145.05228996276855, 3.4473230838775635, 4145, 30)
(0.0, <Quantity(51.8423443225, 'force_pound')>, <Quantity(52.1496291494, 'force_pound')>, 5.795845031738281, 0.49244785308837891, 2896, 20)
(0.0, <Quantity(53.54687111, 'force_pound')>, <Quantity(54.1950675211, 'force_pound')>, 639.7618291378021, 2.106781005859375, 56379, 30)
gamma = 0.6
(0.0, <Quantity(56.1717134789, 'force_pound')>, <Quantity(56.7646996131, 'force_pound')>, 12.233244180679321, 0.58972287178039551, 3276, 20)
(0.0, <Quantity(56.3155749216, 'force_pound')>, <Quantity(56.9101628268, 'force_pound')>, 17.139970064163208, 4.2762739658355713, 2899, 20)
(0.0, <Quantity(56.164808225, 'force_pound')>, <Quantity(56.7577199948, 'force_pound')>, 6.185670852661133, 0.60129189491271973, 2896, 20)
(0.0, <Quantity(58.4626654285, 'force_pound')>, <Quantity(59.483613989, 'force_pound')>, 643.9774391651154, 2.0968708992004395, 56379, 30)
(0.0, <Quantity(55.3735484506, 'force_pound')>, <Quantity(55.9469630401, 'force_pound')>, 85.62256002426147, 0.58468794822692871, 4824, 30)
(0.0, <Quantity(55.5530536756, 'force_pound')>, <Quantity(56.128575893, 'force_pound')>, 148.54927492141724, 3.5923101902008057, 4145, 30)
(0.0, <Quantity(55.3780926161, 'force_pound')>, <Quantity(55.9574923886, 'force_pound')>, 6.370795011520386, 0.58970093727111816, 2896, 20)
(0.0, <Quantity(57.3322109982, 'force_pound')>, <Quantity(58.2982975427, 'force_pound')>, 651.5957880020142, 2.9314451217651367, 56379, 30)
gamma = 0.87
(0.0, <Quantity(70.4033032728, 'force_pound')>, <Quantity(71.9658944079, 'force_pound')>, 11.96075701713562, 0.62983894348144531, 3276, 20)
(0.0, <Quantity(70.6989314184, 'force_pound')>, <Quantity(72.2682753189, 'force_pound')>, 14.70438003540039, 3.6678380966186523, 2899, 20)
(0.0, <Quantity(70.3942785663, 'force_pound')>, <Quantity(71.9566645834, 'force_pound')>, 5.157224893569946, 0.47383785247802734, 2896, 20)
(0.0, <Quantity(74.3745439775, 'force_pound')>, <Quantity(76.4647285208, 'force_pound')>, 647.8866560459137, 2.969135046005249, 56379, 30)
(0.0, <Quantity(67.1938246346, 'force_pound')>, <Quantity(68.6467720271, 'force_pound')>, 89.39666295051575, 0.7404639720916748, 4824, 30)
(0.0, <Quantity(67.6554733083, 'force_pound')>, <Quantity(69.118304734, 'force_pound')>, 145.51970505714417, 3.5185961723327637, 4145, 30)
(0.0, <Quantity(67.492794439, 'force_pound')>, <Quantity(68.9762498033, 'force_pound')>, 5.674448013305664, 0.46896100044250488, 2896, 20)
(0.0, <Quantity(70.4496545559, 'force_pound')>, <Quantity(72.4073304676, 'force_pound')>, 642.5070290565491, 2.1702919006347656, 56379, 30)
gamma = 1.05
(0.0, <Quantity(93.4372196872, 'force_pound')>, <Quantity(96.4616183171, 'force_pound')>, 11.836892127990723, 0.61899304389953613, 3276, 20)
(0.0, <Quantity(93.8744746771, 'force_pound')>, <Quantity(96.9131840575, 'force_pound')>, 15.466253995895386, 3.1646440029144287, 2899, 20)
(0.0, <Quantity(93.425902212, 'force_pound')>, <Quantity(96.449945073, 'force_pound')>, 5.1799399852752686, 0.47382712364196777, 2896, 20)
(0.0, <Quantity(100.975518517, 'force_pound')>, <Quantity(104.915286262, 'force_pound')>, 644.7478070259094, 2.365617036819458, 56379, 30)
(0.0, <Quantity(84.0573349239, 'force_pound')>, <Quantity(86.7032929942, 'force_pound')>, 84.03684496879578, 0.61055397987365723, 4824, 30)
(0.0, <Quantity(84.9832353173, 'force_pound')>, <Quantity(87.6592239346, 'force_pound')>, 159.16219687461853, 3.464263916015625, 4145, 30)
(0.0, <Quantity(85.0098733856, 'force_pound')>, <Quantity(87.7337951508, 'force_pound')>, 6.37645697593689, 0.56924200057983398, 2896, 20)
(0.0, <Quantity(89.0466867847, 'force_pound')>, <Quantity(92.3901894217, 'force_pound')>, 644.9801151752472, 2.2705891132354736, 56379, 30)



number of linear sections = 16
(0.0, <Quantity(93.4609271616, 'force_pound')>, <Quantity(96.4861046801, 'force_pound')>, 17.566338062286377, 1.2304339408874512, 3196, 16)
(0.0, <Quantity(93.8744746772, 'force_pound')>, <Quantity(96.9131840608, 'force_pound')>, 22.752147912979126, 6.1645550727844238, 2899, 16)
(0.0, <Quantity(124.123519094, 'force_pound')>, <Quantity(130.5889625, 'force_pound')>, 45.91191291809082, 2.3948490619659424, 31725, 16)
(0.0, <Quantity(84.962220791, 'force_pound')>, <Quantity(87.6657277277, 'force_pound')>, 21.04096293449402, 1.2764639854431152, 3872, 16)
(0.0, <Quantity(85.8616088427, 'force_pound')>, <Quantity(88.5897247228, 'force_pound')>, 26.448548078536987, 5.7873830795288086, 3529, 16)
(0.0, <Quantity(106.854730357, 'force_pound')>, <Quantity(112.570244326, 'force_pound')>, 47.52347803115845, 2.2364239692687988, 31725, 16)
number of linear sections = 22
(0.0, <Quantity(93.4263496084, 'force_pound')>, <Quantity(96.4498915295, 'force_pound')>, 16.431254148483276, 0.92545890808105469, 3316, 22)
(0.0, <Quantity(93.8744746766, 'force_pound')>, <Quantity(96.9131840658, 'force_pound')>, 22.124567985534668, 5.4695620536804199, 2899, 22)
(0.0, <Quantity(105.827445855, 'force_pound')>, <Quantity(110.430975451, 'force_pound')>, 63.95978498458862, 3.627547025680542, 42291, 22)
(0.0, <Quantity(84.5856504317, 'force_pound')>, <Quantity(87.2606896084, 'force_pound')>, 22.091176986694336, 1.2142069339752197, 4280, 22)
(0.0, <Quantity(85.5089354404, 'force_pound')>, <Quantity(88.2118327729, 'force_pound')>, 23.169755935668945, 4.2800159454345703, 3793, 22)
(0.0, <Quantity(93.3632821353, 'force_pound')>, <Quantity(97.4236576274, 'force_pound')>, 55.94697594642639, 2.4502480030059814, 42291, 22)
number of linear sections = 28
(0.0, <Quantity(93.4370486679, 'force_pound')>, <Quantity(96.4614511003, 'force_pound')>, 14.552881956100464, 0.67721199989318848, 3436, 28)
(0.0, <Quantity(93.8744746772, 'force_pound')>, <Quantity(96.9131840576, 'force_pound')>, 16.892471075057983, 4.3733329772949219, 2899, 28)
(0.0, <Quantity(101.258434674, 'force_pound')>, <Quantity(105.215135928, 'force_pound')>, 69.52976703643799, 2.9355130195617676, 52857, 28)
(0.0, <Quantity(84.0063015727, 'force_pound')>, <Quantity(86.6520292752, 'force_pound')>, 23.336681842803955, 0.94985604286193848, 4688, 28)
(0.0, <Quantity(84.9337609857, 'force_pound')>, <Quantity(87.6094110904, 'force_pound')>, 24.567831993103027, 4.096311092376709, 4057, 28)
(0.0, <Quantity(90.751852337, 'force_pound')>, <Quantity(94.4012035482, 'force_pound')>, 65.80082082748413, 2.4237349033355713, 52857, 28)
number of linear sections = 34
(0.0, <Quantity(93.4273595925, 'force_pound')>, <Quantity(96.4514410569, 'force_pound')>, 16.85418701171875, 0.71396493911743164, 3556, 34)
(0.0, <Quantity(93.8744746771, 'force_pound')>, <Quantity(96.9131840551, 'force_pound')>, 18.547858953475952, 4.6840109825134277, 2899, 34)
(0.0, <Quantity(98.6448151347, 'force_pound')>, <Quantity(102.29061719, 'force_pound')>, 82.50279402732849, 3.8756837844848633, 63423, 34)
(0.0, <Quantity(83.8804134992, 'force_pound')>, <Quantity(86.5162894902, 'force_pound')>, 28.861274003982544, 0.8543391227722168, 5096, 34)
(0.0, <Quantity(84.7968520332, 'force_pound')>, <Quantity(87.4611547665, 'force_pound')>, 26.73077917098999, 4.4811429977416992, 4321, 34)
(0.0, <Quantity(88.2285419203, 'force_pound')>, <Quantity(91.4943244895, 'force_pound')>, 83.60546207427979, 3.420490026473999, 63423, 34)
number of linear sections = 40
(0.0, <Quantity(93.4311963173, 'force_pound')>, <Quantity(96.4554114417, 'force_pound')>, 18.19607901573181, 0.68167614936828613, 3676, 40)
(0.0, <Quantity(93.8744746771, 'force_pound')>, <Quantity(96.9131840553, 'force_pound')>, 18.29917883872986, 4.4976301193237305, 2899, 40)
(0.0, <Quantity(96.9713907597, 'force_pound')>, <Quantity(100.456739633, 'force_pound')>, 112.0012559890747, 6.4819879531860352, 73989, 40)
(0.0, <Quantity(83.8114617473, 'force_pound')>, <Quantity(86.4410752584, 'force_pound')>, 31.39861512184143, 1.7659211158752441, 5504, 40)
(0.0, <Quantity(84.7390803212, 'force_pound')>, <Quantity(87.3988580565, 'force_pound')>, 36.3791389465332, 7.5819039344787598, 4585, 40)
(0.0, <Quantity(86.8539489925, 'force_pound')>, <Quantity(89.9578898774, 'force_pound')>, 111.9282820224762, 5.093419075012207, 73989, 40)
number of linear sections = 46
(0.0, <Quantity(93.4273626546, 'force_pound')>, <Quantity(96.4514505528, 'force_pound')>, 25.943696975708008, 1.2532329559326172, 3796, 46)
(0.0, <Quantity(93.8744746774, 'force_pound')>, <Quantity(96.913184061, 'force_pound')>, 24.84890604019165, 6.6287338733673096, 2899, 46)
(0.0, <Quantity(96.2227228688, 'force_pound')>, <Quantity(99.595992225, 'force_pound')>, 139.85105204582214, 7.1266200542449951, 84555, 46)
(0.0, <Quantity(83.6832737955, 'force_pound')>, <Quantity(86.3080560868, 'force_pound')>, 41.33704209327698, 1.2768499851226807, 5912, 46)
(0.0, <Quantity(84.5998741377, 'force_pound')>, <Quantity(87.253395664, 'force_pound')>, 35.05364680290222, 6.7535789012908936, 4849, 46)
(0.0, <Quantity(86.3560238957, 'force_pound')>, <Quantity(89.3630006599, 'force_pound')>, 129.32660293579102, 5.1495609283447266, 84555, 46)
number of linear sections = 52
(0.0, <Quantity(93.4289689507, 'force_pound')>, <Quantity(96.4536246948, 'force_pound')>, 22.351750135421753, 0.9587550163269043, 3916, 52)
(0.0, <Quantity(93.8744746774, 'force_pound')>, <Quantity(96.9131840621, 'force_pound')>, 20.079367876052856, 4.7273359298706055, 2899, 52)
(0.0, <Quantity(95.4762987235, 'force_pound')>, <Quantity(98.7399776993, 'force_pound')>, 131.8941261768341, 6.1091768741607666, 95121, 52)
(0.0, <Quantity(83.7122987445, 'force_pound')>, <Quantity(86.3391417321, 'force_pound')>, 31.080242156982422, 1.1492488384246826, 6320, 52)
(0.0, <Quantity(84.6279650869, 'force_pound')>, <Quantity(87.2830613371, 'force_pound')>, 29.046977996826172, 5.5204570293426514, 5113, 52)
(0.0, <Quantity(85.5150385424, 'force_pound')>, <Quantity(88.3843758802, 'force_pound')>, 128.4385039806366, 6.3778529167175293, 95121, 52)
number of linear sections = 58
(0.0, <Quantity(93.4272383514, 'force_pound')>, <Quantity(96.4518662465, 'force_pound')>, 24.215839862823486, 0.78920507431030273, 4036, 58)
(0.0, <Quantity(93.8744746772, 'force_pound')>, <Quantity(96.9131840603, 'force_pound')>, 18.548918962478638, 3.9140870571136475, 2899, 58)
(0.0, <Quantity(94.6973644011, 'force_pound')>, <Quantity(97.877311151, 'force_pound')>, 146.0652449131012, 6.6686069965362549, 105687, 58)
(0.0, <Quantity(83.6436526783, 'force_pound')>, <Quantity(86.2675862389, 'force_pound')>, 38.53737187385559, 0.9998478889465332, 6728, 58)
(0.0, <Quantity(84.5639114474, 'force_pound')>, <Quantity(87.2170314501, 'force_pound')>, 30.275118827819824, 6.3434848785400391, 5377, 58)
(0.0, <Quantity(84.8119697532, 'force_pound')>, <Quantity(87.5798099431, 'force_pound')>, 139.4797170162201, 6.2357168197631836, 105687, 58)
number of linear sections = 64
(0.0, <Quantity(93.4277340578, 'force_pound')>, <Quantity(96.4518466376, 'force_pound')>, 25.3700590133667, 0.7148740291595459, 4156, 64)
(0.0, <Quantity(93.8744746772, 'force_pound')>, <Quantity(96.9131840623, 'force_pound')>, 17.50159001350403, 4.1027929782867432, 2899, 64)
(0.0, <Quantity(94.9171719585, 'force_pound')>, <Quantity(98.1365603413, 'force_pound')>, 153.32894206047058, 7.3693192005157471, 116253, 64)
(0.0, <Quantity(83.6443642018, 'force_pound')>, <Quantity(86.2684018601, 'force_pound')>, 44.19019412994385, 1.1498539447784424, 7136, 64)
(0.0, <Quantity(84.5649594235, 'force_pound')>, <Quantity(87.2184423768, 'force_pound')>, 32.53011393547058, 6.1483430862426758, 5641, 64)
(0.0, <Quantity(84.9738872624, 'force_pound')>, <Quantity(87.7901254656, 'force_pound')>, 162.7484049797058, 7.2250320911407471, 116253, 64)
number of linear sections = 70
(0.0, <Quantity(93.4270137966, 'force_pound')>, <Quantity(96.4510979264, 'force_pound')>, 27.6675968170166, 0.82018208503723145, 4276, 70)
(0.0, <Quantity(93.8744746771, 'force_pound')>, <Quantity(96.9131840575, 'force_pound')>, 16.363197088241577, 3.865440845489502, 2899, 70)
(0.0, <Quantity(94.7924190788, 'force_pound')>, <Quantity(97.9923239204, 'force_pound')>, 176.62094807624817, 7.4443869590759277, 126819, 70)
(0.0, <Quantity(83.6425633017, 'force_pound')>, <Quantity(86.2665666006, 'force_pound')>, 48.22976899147034, 1.0170841217041016, 7544, 70)
(0.0, <Quantity(84.5624050507, 'force_pound')>, <Quantity(87.2154856328, 'force_pound')>, 36.0045599937439, 5.458899974822998, 5905, 70)
(0.0, <Quantity(84.7577096957, 'force_pound')>, <Quantity(87.5325162936, 'force_pound')>, 174.47533702850342, 8.5944819450378418, 126819, 70)
number of linear sections = 76
(0.0, <Quantity(93.4270746076, 'force_pound')>, <Quantity(96.4511673623, 'force_pound')>, 36.158535957336426, 0.73809814453125, 4396, 76)
(0.0, <Quantity(93.8744746767, 'force_pound')>, <Quantity(96.9131840685, 'force_pound')>, 19.411302089691162, 4.3862960338592529, 2899, 76)
(0.0, <Quantity(94.5133088839, 'force_pound')>, <Quantity(97.6833580266, 'force_pound')>, 183.59211587905884, 8.6966791152954102, 137385, 76)
(0.0, <Quantity(83.6027235664, 'force_pound')>, <Quantity(86.2244294774, 'force_pound')>, 51.91498017311096, 1.1447188854217529, 7952, 76)
(0.0, <Quantity(84.5234332021, 'force_pound')>, <Quantity(87.1746849829, 'force_pound')>, 34.44653010368347, 6.7797918319702148, 6169, 76)
(0.0, <Quantity(84.5051047977, 'force_pound')>, <Quantity(87.259394344, 'force_pound')>, 233.10279393196106, 8.5553979873657227, 137385, 76)

